Correlated mid-infrared and X-ray outbursts in black hole X-ray binaries: A new route to discovery in infrared surveys

The mid-infrared (MIR; $\lambda\simeq3 - 10\mu$m) bands offer a unique window into understanding accretion and its interplay with jet formation in Galactic black hole X-ray binaries (BHXRBs). Although extremely difficult to observe from the ground, the NEOWISE time domain survey offers an excellent data set to study MIR variability when combined with contemporaneous X-ray data from the MAXI all-sky survey over a $\approx15$ yr baseline. Using a new forced photometry pipeline for NEOWISE data, we present the first systematic study of BHXRB MIR variability in outburst. Analyzing a sample of 16 sources detected in NEOWISE, we show variability trends in the X-ray hardness and MIR spectral index wherein i) the MIR bands are typically dominated by jet emission during the hard states, constraining the electron power spectrum index to $p \approx 1-4$ in the optically thin regime and indicating emitting regions of a few tens of gravitational radii when evolving towards a flat spectrum, ii) the MIR luminosity ($L_{IR}$) scales as $L_{IR}\propto L_X^{0.82\pm0.12}$ with the $2-10$ keV X-ray luminosity ($L_X$) in the hard state, consistent with its origin in a jet, and iii) the thermal disk emission dominates the soft state as the jet switches off and dramatically suppresses ($\gtrsim 10\times$) the MIR emission into a inverted spectrum ($\alpha\approx -1$, where $F_\nu\propto\nu^{-\alpha}$). We highlight a population of `mini' BHXRB outbursts detected in NEOWISE (including two previously unreported episodes in MAXI J1828-249) but missed in MAXI due to their faint fluxes or source confusion, exhibiting MIR spectral indices suggestive of thermal emission from a large outer disk. We highlight that upcoming IR surveys and the Rubin observatory will be powerful discovery engines for the distinctively large amplitude and long-lived outbursts of BHXRBs, as an independent discovery route to X-ray monitors.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> log.txt <==


Session Start at 08/09/2023 23:38:30:

1H1659-487-PSF...All data processed
3A0620-003-PSF...All MAXI observations do not meet the minimum SNR...No data produced
3A1524-617-PSF...All WISE detections are less than the minimum SNR...No data produced
4U1543-475-PSF...All MAXI observations do not meet the minimum SNR...No data produced
4U1630-472-PSF...All WISE detections are less than the minimum SNR...No data produced
4U1755-338-PSF...All WISE detections are less than the minimum SNR...No data produced
AT2019wey-PSF...All data processed
CenX-2-PSF...All WISE detections are less than the minimum SNR...No data produced
EXO1846-031-PSF...All data processed
GROJ0422+32-PSF...All WISE detections are less than the minimum SNR...No data produced
GROJ1655-40-PSF...All WISE detections are less than the minimum SNR...No data produced
GRS1009-45-PSF...All MAXI observations do not meet the minimum SNR...No data produced
GRS1124-684-PSF...All WISE detections are less than the minimum SNR...No data produced
GRS1716-249-PSF...All WISE detections are less than the minimum SNR...No data produced
GRS1730-312-PSF...Distance not known...Luminosity relation not created
GRS1737-31-PSF...Distance not known...Luminosity relation not created
GRS1739-278-PSF...All WISE detections are less than the minimum SNR...No data produced
GRS1915+105-PSF...All data processed
GS1354-64-PSF...All WISE detections are less than the minimum SNR...No data produced
GS1734-275-PSF...All WISE detections are less than the minimum SNR...No data produced
GS2000+251-PSF...All WISE detections are less than the minimum SNR...No data produced
GS2023+338-PSF...No double points for luminosity
H1705-250-PSF...All WISE detections are less than the minimum SNR...No data produced
H1743-322-PSF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17091-3624-PSF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17098-3628-PSF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17451-3022-PSF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17454-2919-PSF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17497-2821-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ0637-430-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1305-704-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1348-630-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1535-571-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1543-564-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1631-479-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1659-152-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1803-298-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1813-095-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1820+070-PSF...All data processed
MAXIJ1828-249-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1836-194-PSF...All WISE detections are less than the minimum SNR...No data produced
SAXJ1711.6-3808-PSF...Distance not known...Luminosity relation not created
SAXJ1819.3-2525-PSF...All WISE detections are less than the minimum SNR...No data produced
SLX1746-331-PSF...All WISE detections are less than the minimum SNR...No data produced
SwiftJ1357.2-0933-PSF...All data processed
SwiftJ1539.2-6227-PSF...Distance not known...Luminosity relation not created
SwiftJ1658.2-4242-PSF...All WISE detections are less than the minimum SNR...No data produced
SwiftJ174510.8-262411-PSF...No double points for luminosity
SwiftJ174540.2-290005-PSF...Distance not known...Luminosity relation not created
SwiftJ1753.5-0127-PSF...No double points for luminosity
SwiftJ1753.7-2544-PSF...All WISE detections are less than the minimum SNR...No data produced
SwiftJ1842.5-1124-PSF...All WISE detections are less than the minimum SNR...No data produced
SwiftJ1910.2-0546-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1118+480-PSF...All MAXI observations do not meet the minimum SNR...No data produced
XTEJ1550-564-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1650-500-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1652-453-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1720-318-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1726-476-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1748-288-PSF...All data processed
XTEJ1752-223-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1755-324-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1817-330-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1818-245-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1856+053-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1859+226-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ2012+381-PSF...All WISE detections are less than the minimum SNR...No data produced


Session Start at 08/09/2023 23:47:42:



Session Start at 08/09/2023 23:47:46:



Session Start at 08/09/2023 23:48:32:



Session Start at 08/09/2023 23:48:40:



Session Start at 08/09/2023 23:48:46:



Session Start at 08/09/2023 23:50:02:



Session Start at 08/09/2023 23:50:37:

1H1659-487-AP...WISE file could not be loaded...No data produced
3A0620-003-AP...All MAXI observations do not meet the minimum SNR...No data produced
3A1524-617-AP...All WISE detections have flux <=0...No data produced
4U1543-475-AP...All MAXI observations do not meet the minimum SNR...No data produced
4U1630-472-AP...No double points for luminosity
4U1755-338-AP...All data processed
AT2019wey-AP...All data processed
CenX-2-AP...Distance not known...Luminosity relation not created
EXO1846-031-AP...All data processed
GROJ0422+32-AP...All MAXI observations do not meet the minimum SNR...No data produced
GROJ1655-40-AP...All MAXI observations do not meet the minimum SNR...No data produced
GRS1009-45-AP...All MAXI observations do not meet the minimum SNR...No data produced
GRS1124-684-AP...All MAXI observations do not meet the minimum SNR...No data produced
GRS1716-249-AP...All data processed
GRS1730-312-AP...Distance not known...Luminosity relation not created
GRS1737-31-AP...Distance not known...Luminosity relation not created
GRS1739-278-AP...All WISE detections have flux <=0...No data produced
GRS1915+105-AP...All data processed
GS1354-64-AP...All data processed
GS1734-275-AP...All WISE detections have flux <=0...No data produced
GS2000+251-AP...All MAXI observations do not meet the minimum SNR...No data produced
GS2023+338-AP...No double points for luminosity
H1705-250-AP...No double points for luminosity
H1743-322-AP...All WISE detections have flux <=0...No data produced
IGRJ17091-3624-AP...Distance not known...Luminosity relation not created
IGRJ17098-3628-AP...All data processed
IGRJ17451-3022-AP...Distance not known...Luminosity relation not created
IGRJ17454-2919-AP...All WISE detections are less than the minimum SNR...No data produced
IGRJ17497-2821-AP...Distance not known...Luminosity relation not created
MAXIJ0637-430-AP...Distance not known...Luminosity relation not created
MAXIJ1305-704-AP...No double points for luminosity
MAXIJ1348-630-AP...All data processed
MAXIJ1535-571-AP...Distance not known...Luminosity relation not created
MAXIJ1543-564-AP...All data processed
MAXIJ1631-479-AP...All WISE detections have flux <=0...No data produced
MAXIJ1659-152-AP...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1803-298-AP...Distance not known...Luminosity relation not created
MAXIJ1813-095-AP...Distance not known...Luminosity relation not created
MAXIJ1820+070-AP...All data processed
MAXIJ1828-249-AP...Distance not known...Luminosity relation not created
MAXIJ1836-194-AP...No double points for luminosity
SAXJ1711.6-3808-AP...Distance not known...Luminosity relation not created
SAXJ1819.3-2525-AP...All MAXI observations do not meet the minimum SNR...No data produced
SLX1746-331-AP...Distance not known...Luminosity relation not created
SwiftJ1357.2-0933-AP...All data processed
SwiftJ1539.2-6227-AP...Distance not known...Luminosity relation not created
SwiftJ1658.2-4242-AP...All WISE detections have flux <=0...No data produced
SwiftJ174510.8-262411-AP...All data processed
SwiftJ174540.2-290005-AP...Distance not known...Luminosity relation not created
SwiftJ1753.5-0127-AP...All data processed
SwiftJ1753.7-2544-AP...Distance not known...Luminosity relation not created
SwiftJ1842.5-1124-AP...All WISE detections are less than the minimum SNR...No data produced
SwiftJ1910.2-0546-AP...All WISE detections have flux <=0...No data produced
XTEJ1118+480-AP...All MAXI observations do not meet the minimum SNR...No data produced
XTEJ1550-564-AP...All WISE detections have flux <=0...No data produced
XTEJ1650-500-AP...All WISE detections have flux <=0...No data produced
XTEJ1652-453-AP...All WISE detections have flux <=0...No data produced
XTEJ1720-318-AP...All WISE detections have flux <=0...No data produced
XTEJ1726-476-AP...All WISE detections are less than the minimum SNR...No data produced
XTEJ1748-288-AP...All data processed
XTEJ1752-223-AP...No double points for luminosity
XTEJ1755-324-AP...All WISE detections are less than the minimum SNR...No data produced
XTEJ1817-330-AP...All WISE detections have flux <=0...No data produced
XTEJ1818-245-AP...All WISE detections have flux <=0...No data produced
XTEJ1856+053-AP...All WISE detections have flux <=0...No data produced
XTEJ1859+226-AP...All MAXI observations do not meet the minimum SNR...No data produced
XTEJ2012+381-AP...Distance not known...Luminosity relation not created
1H1659-487-DIFF...All data processed
3A0620-003-DIFF...All MAXI observations do not meet the minimum SNR...No data produced
3A1524-617-DIFF...All WISE detections are less than the minimum SNR...No data produced
4U1543-475-DIFF...All MAXI observations do not meet the minimum SNR...No data produced
4U1630-472-DIFF...All WISE detections are less than the minimum SNR...No data produced
4U1755-338-DIFF...All WISE detections are less than the minimum SNR...No data produced
AT2019wey-DIFF...All data processed
CenX-2-DIFF...All WISE detections are less than the minimum SNR...No data produced
EXO1846-031-DIFF...All WISE detections are less than the minimum SNR...No data produced
GROJ0422+32-DIFF...All WISE detections are less than the minimum SNR...No data produced
GROJ1655-40-DIFF...All WISE detections are less than the minimum SNR...No data produced
GRS1009-45-DIFF...All WISE detections are less than the minimum SNR...No data produced
GRS1124-684-DIFF...All WISE detections are less than the minimum SNR...No data produced
GRS1716-249-DIFF...All data processed
GRS1730-312-DIFF...Distance not known...Luminosity relation not created
GRS1737-31-DIFF...Distance not known...Luminosity relation not created
GRS1739-278-DIFF...All data processed
GRS1915+105-DIFF...All data processed
GS1354-64-DIFF...All data processed
GS1734-275-DIFF...All WISE detections are less than the minimum SNR...No data produced
GS2000+251-DIFF...All WISE detections are less than the minimum SNR...No data produced
GS2023+338-DIFF...No double points for luminosity
H1705-250-DIFF...All WISE detections are less than the minimum SNR...No data produced
H1743-322-DIFF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17091-3624-DIFF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17098-3628-DIFF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17451-3022-DIFF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17454-2919-DIFF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17497-2821-DIFF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ0637-430-DIFF...Distance not known...Luminosity relation not created
MAXIJ1305-704-DIFF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1348-630-DIFF...All data processed
MAXIJ1535-571-DIFF...Distance not known...Luminosity relation not created
MAXIJ1543-564-DIFF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1631-479-DIFF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1659-152-DIFF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1803-298-DIFF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1813-095-DIFF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1820+070-DIFF...All data processed
MAXIJ1828-249-DIFF...Distance not known...Luminosity relation not created
MAXIJ1836-194-DIFF...All WISE detections are less than the minimum SNR...No data produced
SAXJ1711.6-3808-DIFF...Distance not known...Luminosity relation not created
SAXJ1819.3-2525-DIFF...All MAXI observations do not meet the minimum SNR...No data produced
SLX1746-331-DIFF...All WISE detections are less than the minimum SNR...No data produced
SwiftJ1357.2-0933-DIFF...All data processed
SwiftJ1539.2-6227-DIFF...Distance not known...Luminosity relation not created
SwiftJ1658.2-4242-DIFF...All WISE detections are less than the minimum SNR...No data produced
SwiftJ174510.8-262411-DIFF...All data processed
SwiftJ174540.2-290005-DIFF...Distance not known...Luminosity relation not created
SwiftJ1753.5-0127-DIFF...No double points for luminosity
SwiftJ1753.7-2544-DIFF...All WISE detections are less than the minimum SNR...No data produced
SwiftJ1842.5-1124-DIFF...All WISE detections are less than the minimum SNR...No data produced
SwiftJ1910.2-0546-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1118+480-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1550-564-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1650-500-DIFF...All MAXI observations do not meet the minimum SNR...No data produced
XTEJ1652-453-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1720-318-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1726-476-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1748-288-DIFF...All data processed
XTEJ1752-223-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1755-324-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1817-330-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1818-245-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1856+053-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1859+226-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ2012+381-DIFF...All WISE detections are less than the minimum SNR...No data produced
1H1659-487-PSF...All data processed
3A0620-003-PSF...All MAXI observations do not meet the minimum SNR...No data produced
3A1524-617-PSF...All WISE detections are less than the minimum SNR...No data produced
4U1543-475-PSF...All MAXI observations do not meet the minimum SNR...No data produced
4U1630-472-PSF...All WISE detections are less than the minimum SNR...No data produced
4U1755-338-PSF...All WISE detections are less than the minimum SNR...No data produced
AT2019wey-PSF...All data processed
CenX-2-PSF...All WISE detections are less than the minimum SNR...No data produced
EXO1846-031-PSF...All data processed
GROJ0422+32-PSF...All WISE detections are less than the minimum SNR...No data produced
GROJ1655-40-PSF...All WISE detections are less than the minimum SNR...No data produced
GRS1009-45-PSF...All MAXI observations do not meet the minimum SNR...No data produced
GRS1124-684-PSF...All WISE detections are less than the minimum SNR...No data produced
GRS1716-249-PSF...All WISE detections are less than the minimum SNR...No data produced
GRS1730-312-PSF...Distance not known...Luminosity relation not created
GRS1737-31-PSF...Distance not known...Luminosity relation not created
GRS1739-278-PSF...All WISE detections are less than the minimum SNR...No data produced
GRS1915+105-PSF...All data processed
GS1354-64-PSF...All WISE detections are less than the minimum SNR...No data produced
GS1734-275-PSF...All WISE detections are less than the minimum SNR...No data produced
GS2000+251-PSF...All WISE detections are less than the minimum SNR...No data produced
GS2023+338-PSF...No double points for luminosity
H1705-250-PSF...All WISE detections are less than the minimum SNR...No data produced
H1743-322-PSF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17091-3624-PSF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17098-3628-PSF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17451-3022-PSF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17454-2919-PSF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17497-2821-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ0637-430-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1305-704-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1348-630-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1535-571-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1543-564-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1631-479-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1659-152-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1803-298-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1813-095-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1820+070-PSF...All data processed
MAXIJ1828-249-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1836-194-PSF...All WISE detections are less than the minimum SNR...No data produced
SAXJ1711.6-3808-PSF...Distance not known...Luminosity relation not created
SAXJ1819.3-2525-PSF...All WISE detections are less than the minimum SNR...No data produced
SLX1746-331-PSF...All WISE detections are less than the minimum SNR...No data produced
SwiftJ1357.2-0933-PSF...All data processed
SwiftJ1539.2-6227-PSF...Distance not known...Luminosity relation not created
SwiftJ1658.2-4242-PSF...All WISE detections are less than the minimum SNR...No data produced
SwiftJ174510.8-262411-PSF...No double points for luminosity
SwiftJ174540.2-290005-PSF...Distance not known...Luminosity relation not created
SwiftJ1753.5-0127-PSF...No double points for luminosity
SwiftJ1753.7-2544-PSF...All WISE detections are less than the minimum SNR...No data produced
SwiftJ1842.5-1124-PSF...All WISE detections are less than the minimum SNR...No data produced
SwiftJ1910.2-0546-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1118+480-PSF...All MAXI observations do not meet the minimum SNR...No data produced
XTEJ1550-564-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1650-500-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1652-453-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1720-318-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1726-476-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1748-288-PSF...All data processed
XTEJ1752-223-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1755-324-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1817-330-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1818-245-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1856+053-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1859+226-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ2012+381-PSF...All WISE detections are less than the minimum SNR...No data produced


Session Start at 09/09/2023 00:38:19:

1H1659-487-AP...WISE file could not be loaded...No data produced
3A0620-003-AP...All MAXI observations do not meet the minimum SNR...No data produced
3A1524-617-AP...All WISE detections have flux <=0...No data produced
4U1543-475-AP...All MAXI observations do not meet the minimum SNR...No data produced
4U1630-472-AP...No double points for luminosity
4U1755-338-AP...All data processed
AT2019wey-AP...All data processed
CenX-2-AP...Distance not known...Luminosity relation not created
EXO1846-031-AP...All data processed
GROJ0422+32-AP...All MAXI observations do not meet the minimum SNR...No data produced
GROJ1655-40-AP...All MAXI observations do not meet the minimum SNR...No data produced
GRS1009-45-AP...All MAXI observations do not meet the minimum SNR...No data produced
GRS1124-684-AP...All MAXI observations do not meet the minimum SNR...No data produced
GRS1716-249-AP...All data processed
GRS1730-312-AP...Distance not known...Luminosity relation not created
GRS1737-31-AP...Distance not known...Luminosity relation not created
GRS1739-278-AP...All WISE detections have flux <=0...No data produced
GRS1915+105-AP...All data processed
GS1354-64-AP...All data processed
GS1734-275-AP...All WISE detections have flux <=0...No data produced
GS2000+251-AP...All MAXI observations do not meet the minimum SNR...No data produced
GS2023+338-AP...No double points for luminosity
H1705-250-AP...No double points for luminosity
H1743-322-AP...All WISE detections have flux <=0...No data produced
IGRJ17091-3624-AP...Distance not known...Luminosity relation not created
IGRJ17098-3628-AP...All data processed
IGRJ17451-3022-AP...Distance not known...Luminosity relation not created
IGRJ17454-2919-AP...All WISE detections are less than the minimum SNR...No data produced
IGRJ17497-2821-AP...Distance not known...Luminosity relation not created
MAXIJ0637-430-AP...Distance not known...Luminosity relation not created
MAXIJ1305-704-AP...No double points for luminosity
MAXIJ1348-630-AP...All data processed
MAXIJ1535-571-AP...Distance not known...Luminosity relation not created
MAXIJ1543-564-AP...All data processed
MAXIJ1631-479-AP...All WISE detections have flux <=0...No data produced
MAXIJ1659-152-AP...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1803-298-AP...Distance not known...Luminosity relation not created
MAXIJ1813-095-AP...Distance not known...Luminosity relation not created
MAXIJ1820+070-AP...All data processed
MAXIJ1828-249-AP...Distance not known...Luminosity relation not created
MAXIJ1836-194-AP...No double points for luminosity
SAXJ1711.6-3808-AP...Distance not known...Luminosity relation not created
SAXJ1819.3-2525-AP...All MAXI observations do not meet the minimum SNR...No data produced
SLX1746-331-AP...Distance not known...Luminosity relation not created
SwiftJ1357.2-0933-AP...All data processed
SwiftJ1539.2-6227-AP...Distance not known...Luminosity relation not created
SwiftJ1658.2-4242-AP...All WISE detections have flux <=0...No data produced
SwiftJ174510.8-262411-AP...All data processed
SwiftJ174540.2-290005-AP...Distance not known...Luminosity relation not created
SwiftJ1753.5-0127-AP...All data processed
SwiftJ1753.7-2544-AP...Distance not known...Luminosity relation not created
SwiftJ1842.5-1124-AP...All WISE detections are less than the minimum SNR...No data produced
SwiftJ1910.2-0546-AP...All WISE detections have flux <=0...No data produced
XTEJ1118+480-AP...All MAXI observations do not meet the minimum SNR...No data produced
XTEJ1550-564-AP...All WISE detections have flux <=0...No data produced
XTEJ1650-500-AP...All WISE detections have flux <=0...No data produced
XTEJ1652-453-AP...All WISE detections have flux <=0...No data produced
XTEJ1720-318-AP...All WISE detections have flux <=0...No data produced
XTEJ1726-476-AP...All WISE detections are less than the minimum SNR...No data produced
XTEJ1748-288-AP...All data processed
XTEJ1752-223-AP...No double points for luminosity
XTEJ1755-324-AP...All WISE detections are less than the minimum SNR...No data produced
XTEJ1817-330-AP...All WISE detections have flux <=0...No data produced
XTEJ1818-245-AP...All WISE detections have flux <=0...No data produced
XTEJ1856+053-AP...All WISE detections have flux <=0...No data produced
XTEJ1859+226-AP...All MAXI observations do not meet the minimum SNR...No data produced
XTEJ2012+381-AP...Distance not known...Luminosity relation not created
1H1659-487-DIFF...All data processed
3A0620-003-DIFF...All MAXI observations do not meet the minimum SNR...No data produced
3A1524-617-DIFF...All WISE detections are less than the minimum SNR...No data produced
4U1543-475-DIFF...All MAXI observations do not meet the minimum SNR...No data produced
4U1630-472-DIFF...All WISE detections are less than the minimum SNR...No data produced
4U1755-338-DIFF...All WISE detections are less than the minimum SNR...No data produced
AT2019wey-DIFF...All data processed
CenX-2-DIFF...All WISE detections are less than the minimum SNR...No data produced
EXO1846-031-DIFF...All WISE detections are less than the minimum SNR...No data produced
GROJ0422+32-DIFF...All WISE detections are less than the minimum SNR...No data produced
GROJ1655-40-DIFF...All WISE detections are less than the minimum SNR...No data produced
GRS1009-45-DIFF...All WISE detections are less than the minimum SNR...No data produced
GRS1124-684-DIFF...All WISE detections are less than the minimum SNR...No data produced
GRS1716-249-DIFF...All data processed
GRS1730-312-DIFF...Distance not known...Luminosity relation not created
GRS1737-31-DIFF...Distance not known...Luminosity relation not created
GRS1739-278-DIFF...All data processed
GRS1915+105-DIFF...All data processed
GS1354-64-DIFF...All data processed
GS1734-275-DIFF...All WISE detections are less than the minimum SNR...No data produced
GS2000+251-DIFF...All WISE detections are less than the minimum SNR...No data produced
GS2023+338-DIFF...No double points for luminosity
H1705-250-DIFF...All WISE detections are less than the minimum SNR...No data produced
H1743-322-DIFF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17091-3624-DIFF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17098-3628-DIFF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17451-3022-DIFF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17454-2919-DIFF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17497-2821-DIFF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ0637-430-DIFF...Distance not known...Luminosity relation not created
MAXIJ1305-704-DIFF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1348-630-DIFF...All data processed
MAXIJ1535-571-DIFF...Distance not known...Luminosity relation not created
MAXIJ1543-564-DIFF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1631-479-DIFF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1659-152-DIFF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1803-298-DIFF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1813-095-DIFF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1820+070-DIFF...All data processed
MAXIJ1828-249-DIFF...Distance not known...Luminosity relation not created
MAXIJ1836-194-DIFF...All WISE detections are less than the minimum SNR...No data produced
SAXJ1711.6-3808-DIFF...Distance not known...Luminosity relation not created
SAXJ1819.3-2525-DIFF...All MAXI observations do not meet the minimum SNR...No data produced
SLX1746-331-DIFF...All WISE detections are less than the minimum SNR...No data produced
SwiftJ1357.2-0933-DIFF...All data processed
SwiftJ1539.2-6227-DIFF...Distance not known...Luminosity relation not created
SwiftJ1658.2-4242-DIFF...All WISE detections are less than the minimum SNR...No data produced
SwiftJ174510.8-262411-DIFF...All data processed
SwiftJ174540.2-290005-DIFF...Distance not known...Luminosity relation not created
SwiftJ1753.5-0127-DIFF...No double points for luminosity
SwiftJ1753.7-2544-DIFF...All WISE detections are less than the minimum SNR...No data produced
SwiftJ1842.5-1124-DIFF...All WISE detections are less than the minimum SNR...No data produced
SwiftJ1910.2-0546-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1118+480-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1550-564-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1650-500-DIFF...All MAXI observations do not meet the minimum SNR...No data produced
XTEJ1652-453-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1720-318-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1726-476-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1748-288-DIFF...All data processed
XTEJ1752-223-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1755-324-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1817-330-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1818-245-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1856+053-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1859+226-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ2012+381-DIFF...All WISE detections are less than the minimum SNR...No data produced
1H1659-487-PSF...All data processed
3A0620-003-PSF...All MAXI observations do not meet the minimum SNR...No data produced
3A1524-617-PSF...All WISE detections are less than the minimum SNR...No data produced
4U1543-475-PSF...All MAXI observations do not meet the minimum SNR...No data produced
4U1630-472-PSF...All WISE detections are less than the minimum SNR...No data produced
4U1755-338-PSF...All WISE detections are less than the minimum SNR...No data produced
AT2019wey-PSF...All data processed
CenX-2-PSF...All WISE detections are less than the minimum SNR...No data produced
EXO1846-031-PSF...All data processed
GROJ0422+32-PSF...All WISE detections are less than the minimum SNR...No data produced
GROJ1655-40-PSF...All WISE detections are less than the minimum SNR...No data produced
GRS1009-45-PSF...All MAXI observations do not meet the minimum SNR...No data produced
GRS1124-684-PSF...All WISE detections are less than the minimum SNR...No data produced
GRS1716-249-PSF...All WISE detections are less than the minimum SNR...No data produced
GRS1730-312-PSF...Distance not known...Luminosity relation not created
GRS1737-31-PSF...Distance not known...Luminosity relation not created
GRS1739-278-PSF...All WISE detections are less than the minimum SNR...No data produced
GRS1915+105-PSF...All data processed
GS1354-64-PSF...All WISE detections are less than the minimum SNR...No data produced
GS1734-275-PSF...All WISE detections are less than the minimum SNR...No data produced
GS2000+251-PSF...All WISE detections are less than the minimum SNR...No data produced
GS2023+338-PSF...No double points for luminosity
H1705-250-PSF...All WISE detections are less than the minimum SNR...No data produced
H1743-322-PSF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17091-3624-PSF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17098-3628-PSF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17451-3022-PSF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17454-2919-PSF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17497-2821-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ0637-430-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1305-704-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1348-630-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1535-571-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1543-564-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1631-479-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1659-152-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1803-298-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1813-095-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1820+070-PSF...All data processed
MAXIJ1828-249-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1836-194-PSF...All WISE detections are less than the minimum SNR...No data produced
SAXJ1711.6-3808-PSF...Distance not known...Luminosity relation not created
SAXJ1819.3-2525-PSF...All WISE detections are less than the minimum SNR...No data produced
SLX1746-331-PSF...All WISE detections are less than the minimum SNR...No data produced
SwiftJ1357.2-0933-PSF...All data processed
SwiftJ1539.2-6227-PSF...Distance not known...Luminosity relation not created
SwiftJ1658.2-4242-PSF...All WISE detections are less than the minimum SNR...No data produced
SwiftJ174510.8-262411-PSF...No double points for luminosity
SwiftJ174540.2-290005-PSF...Distance not known...Luminosity relation not created
SwiftJ1753.5-0127-PSF...No double points for luminosity
SwiftJ1753.7-2544-PSF...All WISE detections are less than the minimum SNR...No data produced
SwiftJ1842.5-1124-PSF...All WISE detections are less than the minimum SNR...No data produced
SwiftJ1910.2-0546-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1118+480-PSF...All MAXI observations do not meet the minimum SNR...No data produced
XTEJ1550-564-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1650-500-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1652-453-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1720-318-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1726-476-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1748-288-PSF...All data processed
XTEJ1752-223-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1755-324-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1817-330-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1818-245-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1856+053-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1859+226-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ2012+381-PSF...All WISE detections are less than the minimum SNR...No data produced


Session Start at 09/09/2023 00:42:26:

1H1659-487-AP...WISE file could not be loaded...No data produced
3A0620-003-AP...All MAXI observations do not meet the minimum SNR...No data produced
3A1524-617-AP...All WISE detections have flux <=0...No data produced
4U1543-475-AP...All MAXI observations do not meet the minimum SNR...No data produced
4U1630-472-AP...No double points for luminosity
4U1755-338-AP...All data processed
AT2019wey-AP...All data processed
CenX-2-AP...All data processed
EXO1846-031-AP...All data processed
GROJ0422+32-AP...All MAXI observations do not meet the minimum SNR...No data produced
GROJ1655-40-AP...All MAXI observations do not meet the minimum SNR...No data produced
GRS1009-45-AP...All MAXI observations do not meet the minimum SNR...No data produced
GRS1124-684-AP...All MAXI observations do not meet the minimum SNR...No data produced
GRS1716-249-AP...All data processed
GRS1730-312-AP...No double points for luminosity
GRS1737-31-AP...All data processed
GRS1739-278-AP...All WISE detections have flux <=0...No data produced
GRS1915+105-AP...All data processed
GS1354-64-AP...All data processed
GS1734-275-AP...All WISE detections have flux <=0...No data produced
GS2000+251-AP...All MAXI observations do not meet the minimum SNR...No data produced
GS2023+338-AP...No double points for luminosity
H1705-250-AP...No double points for luminosity
H1743-322-AP...All WISE detections have flux <=0...No data produced
IGRJ17091-3624-AP...No double points for luminosity
IGRJ17098-3628-AP...All data processed
IGRJ17451-3022-AP...All data processed
IGRJ17454-2919-AP...All WISE detections are less than the minimum SNR...No data produced
IGRJ17497-2821-AP...All data processed
MAXIJ0637-430-AP...No double points for luminosity
MAXIJ1305-704-AP...No double points for luminosity
MAXIJ1348-630-AP...All data processed
MAXIJ1535-571-AP...All data processed
MAXIJ1543-564-AP...All data processed
MAXIJ1631-479-AP...All WISE detections have flux <=0...No data produced
MAXIJ1659-152-AP...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1803-298-AP...No double points for luminosity
MAXIJ1813-095-AP...All data processed
MAXIJ1820+070-AP...All data processed
MAXIJ1828-249-AP...No double points for luminosity
MAXIJ1836-194-AP...No double points for luminosity
SAXJ1711.6-3808-AP...All data processed
SAXJ1819.3-2525-AP...All MAXI observations do not meet the minimum SNR...No data produced
SLX1746-331-AP...No double points for luminosity
SwiftJ1357.2-0933-AP...All data processed
SwiftJ1539.2-6227-AP...No double points for luminosity
SwiftJ1658.2-4242-AP...All WISE detections have flux <=0...No data produced
SwiftJ174510.8-262411-AP...All data processed
SwiftJ174540.2-290005-AP...No double points for luminosity
SwiftJ1753.5-0127-AP...All data processed
SwiftJ1753.7-2544-AP...All data processed
SwiftJ1842.5-1124-AP...All WISE detections are less than the minimum SNR...No data produced
SwiftJ1910.2-0546-AP...All WISE detections have flux <=0...No data produced
XTEJ1118+480-AP...All MAXI observations do not meet the minimum SNR...No data produced
XTEJ1550-564-AP...All WISE detections have flux <=0...No data produced
XTEJ1650-500-AP...All WISE detections have flux <=0...No data produced
XTEJ1652-453-AP...All WISE detections have flux <=0...No data produced
XTEJ1720-318-AP...All WISE detections have flux <=0...No data produced
XTEJ1726-476-AP...All WISE detections are less than the minimum SNR...No data produced
XTEJ1748-288-AP...All data processed
XTEJ1752-223-AP...No double points for luminosity
XTEJ1755-324-AP...All WISE detections are less than the minimum SNR...No data produced
XTEJ1817-330-AP...All WISE detections have flux <=0...No data produced
XTEJ1818-245-AP...All WISE detections have flux <=0...No data produced
XTEJ1856+053-AP...All WISE detections have flux <=0...No data produced
XTEJ1859+226-AP...All MAXI observations do not meet the minimum SNR...No data produced
XTEJ2012+381-AP...All data processed
1H1659-487-DIFF...All data processed
3A0620-003-DIFF...All MAXI observations do not meet the minimum SNR...No data produced
3A1524-617-DIFF...All WISE detections are less than the minimum SNR...No data produced
4U1543-475-DIFF...All MAXI observations do not meet the minimum SNR...No data produced
4U1630-472-DIFF...All WISE detections are less than the minimum SNR...No data produced
4U1755-338-DIFF...All WISE detections are less than the minimum SNR...No data produced
AT2019wey-DIFF...All data processed
CenX-2-DIFF...All WISE detections are less than the minimum SNR...No data produced
EXO1846-031-DIFF...All WISE detections are less than the minimum SNR...No data produced
GROJ0422+32-DIFF...All WISE detections are less than the minimum SNR...No data produced
GROJ1655-40-DIFF...All WISE detections are less than the minimum SNR...No data produced
GRS1009-45-DIFF...All WISE detections are less than the minimum SNR...No data produced
GRS1124-684-DIFF...All WISE detections are less than the minimum SNR...No data produced
GRS1716-249-DIFF...All data processed
GRS1730-312-DIFF...No double points for luminosity
GRS1737-31-DIFF...No double points for luminosity
GRS1739-278-DIFF...All data processed
GRS1915+105-DIFF...All data processed
GS1354-64-DIFF...All data processed
GS1734-275-DIFF...All WISE detections are less than the minimum SNR...No data produced
GS2000+251-DIFF...All WISE detections are less than the minimum SNR...No data produced
GS2023+338-DIFF...No double points for luminosity
H1705-250-DIFF...All WISE detections are less than the minimum SNR...No data produced
H1743-322-DIFF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17091-3624-DIFF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17098-3628-DIFF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17451-3022-DIFF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17454-2919-DIFF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17497-2821-DIFF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ0637-430-DIFF...No double points for luminosity
MAXIJ1305-704-DIFF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1348-630-DIFF...All data processed
MAXIJ1535-571-DIFF...No double points for luminosity
MAXIJ1543-564-DIFF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1631-479-DIFF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1659-152-DIFF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1803-298-DIFF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1813-095-DIFF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1820+070-DIFF...All data processed
MAXIJ1828-249-DIFF...No double points for luminosity
MAXIJ1836-194-DIFF...All WISE detections are less than the minimum SNR...No data produced
SAXJ1711.6-3808-DIFF...All data processed
SAXJ1819.3-2525-DIFF...All MAXI observations do not meet the minimum SNR...No data produced
SLX1746-331-DIFF...All WISE detections are less than the minimum SNR...No data produced
SwiftJ1357.2-0933-DIFF...All data processed
SwiftJ1539.2-6227-DIFF...No double points for luminosity
SwiftJ1658.2-4242-DIFF...All WISE detections are less than the minimum SNR...No data produced
SwiftJ174510.8-262411-DIFF...All data processed
SwiftJ174540.2-290005-DIFF...All data processed
SwiftJ1753.5-0127-DIFF...No double points for luminosity
SwiftJ1753.7-2544-DIFF...All WISE detections are less than the minimum SNR...No data produced
SwiftJ1842.5-1124-DIFF...All WISE detections are less than the minimum SNR...No data produced
SwiftJ1910.2-0546-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1118+480-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1550-564-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1650-500-DIFF...All MAXI observations do not meet the minimum SNR...No data produced
XTEJ1652-453-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1720-318-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1726-476-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1748-288-DIFF...All data processed
XTEJ1752-223-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1755-324-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1817-330-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1818-245-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1856+053-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1859+226-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ2012+381-DIFF...All WISE detections are less than the minimum SNR...No data produced
1H1659-487-PSF...All data processed
3A0620-003-PSF...All MAXI observations do not meet the minimum SNR...No data produced
3A1524-617-PSF...All WISE detections are less than the minimum SNR...No data produced
4U1543-475-PSF...All MAXI observations do not meet the minimum SNR...No data produced
4U1630-472-PSF...All WISE detections are less than the minimum SNR...No data produced
4U1755-338-PSF...All WISE detections are less than the minimum SNR...No data produced
AT2019wey-PSF...All data processed
CenX-2-PSF...All WISE detections are less than the minimum SNR...No data produced
EXO1846-031-PSF...All data processed
GROJ0422+32-PSF...All WISE detections are less than the minimum SNR...No data produced
GROJ1655-40-PSF...All WISE detections are less than the minimum SNR...No data produced
GRS1009-45-PSF...All MAXI observations do not meet the minimum SNR...No data produced
GRS1124-684-PSF...All WISE detections are less than the minimum SNR...No data produced
GRS1716-249-PSF...All WISE detections are less than the minimum SNR...No data produced
GRS1730-312-PSF...No double points for luminosity
GRS1737-31-PSF...All data processed
GRS1739-278-PSF...All WISE detections are less than the minimum SNR...No data produced
GRS1915+105-PSF...All data processed
GS1354-64-PSF...All WISE detections are less than the minimum SNR...No data produced
GS1734-275-PSF...All WISE detections are less than the minimum SNR...No data produced
GS2000+251-PSF...All WISE detections are less than the minimum SNR...No data produced
GS2023+338-PSF...No double points for luminosity
H1705-250-PSF...All WISE detections are less than the minimum SNR...No data produced
H1743-322-PSF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17091-3624-PSF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17098-3628-PSF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17451-3022-PSF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17454-2919-PSF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17497-2821-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ0637-430-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1305-704-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1348-630-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1535-571-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1543-564-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1631-479-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1659-152-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1803-298-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1813-095-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1820+070-PSF...All data processed
MAXIJ1828-249-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1836-194-PSF...All WISE detections are less than the minimum SNR...No data produced
SAXJ1711.6-3808-PSF...All data processed
SAXJ1819.3-2525-PSF...All WISE detections are less than the minimum SNR...No data produced
SLX1746-331-PSF...All WISE detections are less than the minimum SNR...No data produced
SwiftJ1357.2-0933-PSF...All data processed
SwiftJ1539.2-6227-PSF...No double points for luminosity
SwiftJ1658.2-4242-PSF...All WISE detections are less than the minimum SNR...No data produced
SwiftJ174510.8-262411-PSF...No double points for luminosity
SwiftJ174540.2-290005-PSF...All data processed
SwiftJ1753.5-0127-PSF...No double points for luminosity
SwiftJ1753.7-2544-PSF...All WISE detections are less than the minimum SNR...No data produced
SwiftJ1842.5-1124-PSF...All WISE detections are less than the minimum SNR...No data produced
SwiftJ1910.2-0546-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1118+480-PSF...All MAXI observations do not meet the minimum SNR...No data produced
XTEJ1550-564-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1650-500-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1652-453-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1720-318-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1726-476-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1748-288-PSF...All data processed
XTEJ1752-223-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1755-324-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1817-330-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1818-245-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1856+053-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1859+226-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ2012+381-PSF...All WISE detections are less than the minimum SNR...No data produced


Session Start at 09/09/2023 00:43:17:

1H1659-487-AP...WISE file could not be loaded...No data produced
3A0620-003-AP...All MAXI observations do not meet the minimum SNR...No data produced
3A1524-617-AP...All WISE detections have flux <=0...No data produced
4U1543-475-AP...All MAXI observations do not meet the minimum SNR...No data produced
4U1630-472-AP...No double points for luminosity
4U1755-338-AP...All data processed
AT2019wey-AP...All data processed
CenX-2-AP...All data processed
EXO1846-031-AP...All data processed
GROJ0422+32-AP...All MAXI observations do not meet the minimum SNR...No data produced
GROJ1655-40-AP...All MAXI observations do not meet the minimum SNR...No data produced
GRS1009-45-AP...All MAXI observations do not meet the minimum SNR...No data produced
GRS1124-684-AP...All MAXI observations do not meet the minimum SNR...No data produced
GRS1716-249-AP...All data processed
GRS1730-312-AP...No double points for luminosity
GRS1737-31-AP...All data processed
GRS1739-278-AP...All WISE detections have flux <=0...No data produced
GRS1915+105-AP...All data processed
GS1354-64-AP...All data processed
GS1734-275-AP...All WISE detections have flux <=0...No data produced
GS2000+251-AP...All MAXI observations do not meet the minimum SNR...No data produced
GS2023+338-AP...No double points for luminosity
H1705-250-AP...No double points for luminosity
H1743-322-AP...All WISE detections have flux <=0...No data produced
IGRJ17091-3624-AP...No double points for luminosity
IGRJ17098-3628-AP...All data processed
IGRJ17451-3022-AP...All data processed
IGRJ17454-2919-AP...All WISE detections are less than the minimum SNR...No data produced
IGRJ17497-2821-AP...All data processed
MAXIJ0637-430-AP...No double points for luminosity
MAXIJ1305-704-AP...No double points for luminosity
MAXIJ1348-630-AP...All data processed
MAXIJ1535-571-AP...All data processed
MAXIJ1543-564-AP...All data processed
MAXIJ1631-479-AP...All WISE detections have flux <=0...No data produced
MAXIJ1659-152-AP...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1803-298-AP...No double points for luminosity
MAXIJ1813-095-AP...All data processed
MAXIJ1820+070-AP...All data processed
MAXIJ1828-249-AP...No double points for luminosity
MAXIJ1836-194-AP...No double points for luminosity
SAXJ1711.6-3808-AP...All data processed
SAXJ1819.3-2525-AP...All MAXI observations do not meet the minimum SNR...No data produced
SLX1746-331-AP...No double points for luminosity
SwiftJ1357.2-0933-AP...All data processed
SwiftJ1539.2-6227-AP...No double points for luminosity
SwiftJ1658.2-4242-AP...All WISE detections have flux <=0...No data produced
SwiftJ174510.8-262411-AP...All data processed
SwiftJ174540.2-290005-AP...No double points for luminosity
SwiftJ1753.5-0127-AP...All data processed
SwiftJ1753.7-2544-AP...All data processed
SwiftJ1842.5-1124-AP...All WISE detections are less than the minimum SNR...No data produced
SwiftJ1910.2-0546-AP...All WISE detections have flux <=0...No data produced
XTEJ1118+480-AP...All MAXI observations do not meet the minimum SNR...No data produced
XTEJ1550-564-AP...All WISE detections have flux <=0...No data produced
XTEJ1650-500-AP...All WISE detections have flux <=0...No data produced
XTEJ1652-453-AP...All WISE detections have flux <=0...No data produced
XTEJ1720-318-AP...All WISE detections have flux <=0...No data produced
XTEJ1726-476-AP...All WISE detections are less than the minimum SNR...No data produced
XTEJ1748-288-AP...All data processed
XTEJ1752-223-AP...No double points for luminosity
XTEJ1755-324-AP...All WISE detections are less than the minimum SNR...No data produced
XTEJ1817-330-AP...All WISE detections have flux <=0...No data produced
XTEJ1818-245-AP...All WISE detections have flux <=0...No data produced
XTEJ1856+053-AP...All WISE detections have flux <=0...No data produced
XTEJ1859+226-AP...All MAXI observations do not meet the minimum SNR...No data produced
XTEJ2012+381-AP...All data processed
1H1659-487-DIFF...All data processed
3A0620-003-DIFF...All MAXI observations do not meet the minimum SNR...No data produced
3A1524-617-DIFF...All WISE detections are less than the minimum SNR...No data produced
4U1543-475-DIFF...All MAXI observations do not meet the minimum SNR...No data produced
4U1630-472-DIFF...All WISE detections are less than the minimum SNR...No data produced
4U1755-338-DIFF...All WISE detections are less than the minimum SNR...No data produced
AT2019wey-DIFF...All data processed
CenX-2-DIFF...All WISE detections are less than the minimum SNR...No data produced
EXO1846-031-DIFF...All WISE detections are less than the minimum SNR...No data produced
GROJ0422+32-DIFF...All WISE detections are less than the minimum SNR...No data produced
GROJ1655-40-DIFF...All WISE detections are less than the minimum SNR...No data produced
GRS1009-45-DIFF...All WISE detections are less than the minimum SNR...No data produced
GRS1124-684-DIFF...All WISE detections are less than the minimum SNR...No data produced
GRS1716-249-DIFF...All data processed
GRS1730-312-DIFF...No double points for luminosity
GRS1737-31-DIFF...No double points for luminosity
GRS1739-278-DIFF...All data processed
GRS1915+105-DIFF...All data processed
GS1354-64-DIFF...All data processed
GS1734-275-DIFF...All WISE detections are less than the minimum SNR...No data produced
GS2000+251-DIFF...All WISE detections are less than the minimum SNR...No data produced
GS2023+338-DIFF...No double points for luminosity
H1705-250-DIFF...All WISE detections are less than the minimum SNR...No data produced
H1743-322-DIFF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17091-3624-DIFF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17098-3628-DIFF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17451-3022-DIFF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17454-2919-DIFF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17497-2821-DIFF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ0637-430-DIFF...No double points for luminosity
MAXIJ1305-704-DIFF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1348-630-DIFF...All data processed
MAXIJ1535-571-DIFF...No double points for luminosity
MAXIJ1543-564-DIFF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1631-479-DIFF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1659-152-DIFF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1803-298-DIFF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1813-095-DIFF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1820+070-DIFF...All data processed
MAXIJ1828-249-DIFF...No double points for luminosity
MAXIJ1836-194-DIFF...All WISE detections are less than the minimum SNR...No data produced
SAXJ1711.6-3808-DIFF...All data processed
SAXJ1819.3-2525-DIFF...All MAXI observations do not meet the minimum SNR...No data produced
SLX1746-331-DIFF...All WISE detections are less than the minimum SNR...No data produced
SwiftJ1357.2-0933-DIFF...All data processed
SwiftJ1539.2-6227-DIFF...No double points for luminosity
SwiftJ1658.2-4242-DIFF...All WISE detections are less than the minimum SNR...No data produced
SwiftJ174510.8-262411-DIFF...All data processed
SwiftJ174540.2-290005-DIFF...All data processed
SwiftJ1753.5-0127-DIFF...No double points for luminosity
SwiftJ1753.7-2544-DIFF...All WISE detections are less than the minimum SNR...No data produced
SwiftJ1842.5-1124-DIFF...All WISE detections are less than the minimum SNR...No data produced
SwiftJ1910.2-0546-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1118+480-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1550-564-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1650-500-DIFF...All MAXI observations do not meet the minimum SNR...No data produced
XTEJ1652-453-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1720-318-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1726-476-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1748-288-DIFF...All data processed
XTEJ1752-223-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1755-324-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1817-330-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1818-245-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1856+053-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1859+226-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ2012+381-DIFF...All WISE detections are less than the minimum SNR...No data produced
1H1659-487-PSF...All data processed
3A0620-003-PSF...All MAXI observations do not meet the minimum SNR...No data produced
3A1524-617-PSF...All WISE detections are less than the minimum SNR...No data produced
4U1543-475-PSF...All MAXI observations do not meet the minimum SNR...No data produced
4U1630-472-PSF...All WISE detections are less than the minimum SNR...No data produced
4U1755-338-PSF...All WISE detections are less than the minimum SNR...No data produced
AT2019wey-PSF...All data processed
CenX-2-PSF...All WISE detections are less than the minimum SNR...No data produced
EXO1846-031-PSF...All data processed
GROJ0422+32-PSF...All WISE detections are less than the minimum SNR...No data produced
GROJ1655-40-PSF...All WISE detections are less than the minimum SNR...No data produced
GRS1009-45-PSF...All MAXI observations do not meet the minimum SNR...No data produced
GRS1124-684-PSF...All WISE detections are less than the minimum SNR...No data produced
GRS1716-249-PSF...All WISE detections are less than the minimum SNR...No data produced
GRS1730-312-PSF...No double points for luminosity
GRS1737-31-PSF...All data processed
GRS1739-278-PSF...All WISE detections are less than the minimum SNR...No data produced
GRS1915+105-PSF...All data processed
GS1354-64-PSF...All WISE detections are less than the minimum SNR...No data produced
GS1734-275-PSF...All WISE detections are less than the minimum SNR...No data produced
GS2000+251-PSF...All WISE detections are less than the minimum SNR...No data produced
GS2023+338-PSF...No double points for luminosity
H1705-250-PSF...All WISE detections are less than the minimum SNR...No data produced
H1743-322-PSF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17091-3624-PSF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17098-3628-PSF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17451-3022-PSF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17454-2919-PSF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17497-2821-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ0637-430-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1305-704-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1348-630-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1535-571-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1543-564-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1631-479-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1659-152-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1803-298-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1813-095-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1820+070-PSF...All data processed
MAXIJ1828-249-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1836-194-PSF...All WISE detections are less than the minimum SNR...No data produced
SAXJ1711.6-3808-PSF...All data processed
SAXJ1819.3-2525-PSF...All WISE detections are less than the minimum SNR...No data produced
SLX1746-331-PSF...All WISE detections are less than the minimum SNR...No data produced
SwiftJ1357.2-0933-PSF...All data processed
SwiftJ1539.2-6227-PSF...No double points for luminosity
SwiftJ1658.2-4242-PSF...All WISE detections are less than the minimum SNR...No data produced
SwiftJ174510.8-262411-PSF...No double points for luminosity
SwiftJ174540.2-290005-PSF...All data processed
SwiftJ1753.5-0127-PSF...No double points for luminosity
SwiftJ1753.7-2544-PSF...All WISE detections are less than the minimum SNR...No data produced
SwiftJ1842.5-1124-PSF...All WISE detections are less than the minimum SNR...No data produced
SwiftJ1910.2-0546-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1118+480-PSF...All MAXI observations do not meet the minimum SNR...No data produced
XTEJ1550-564-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1650-500-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1652-453-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1720-318-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1726-476-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1748-288-PSF...All data processed
XTEJ1752-223-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1755-324-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1817-330-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1818-245-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1856+053-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1859+226-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ2012+381-PSF...All WISE detections are less than the minimum SNR...No data produced


Session Start at 09/09/2023 00:43:56:

1H1659-487-AP...WISE file could not be loaded...No data produced
3A0620-003-AP...All MAXI observations do not meet the minimum SNR...No data produced
3A1524-617-AP...All WISE detections have flux <=0...No data produced
4U1543-475-AP...All MAXI observations do not meet the minimum SNR...No data produced
4U1630-472-AP...No double points for luminosity
4U1755-338-AP...All data processed
AT2019wey-AP...All data processed
CenX-2-AP...All data processed
EXO1846-031-AP...All data processed
GROJ0422+32-AP...All MAXI observations do not meet the minimum SNR...No data produced
GROJ1655-40-AP...All MAXI observations do not meet the minimum SNR...No data produced
GRS1009-45-AP...All MAXI observations do not meet the minimum SNR...No data produced
GRS1124-684-AP...All MAXI observations do not meet the minimum SNR...No data produced
GRS1716-249-AP...All data processed
GRS1730-312-AP...No double points for luminosity
GRS1737-31-AP...All data processed
GRS1739-278-AP...All WISE detections have flux <=0...No data produced
GRS1915+105-AP...All data processed
GS1354-64-AP...All data processed
GS1734-275-AP...All WISE detections have flux <=0...No data produced
GS2000+251-AP...All MAXI observations do not meet the minimum SNR...No data produced
GS2023+338-AP...No double points for luminosity
H1705-250-AP...No double points for luminosity
H1743-322-AP...All WISE detections have flux <=0...No data produced
IGRJ17091-3624-AP...No double points for luminosity
IGRJ17098-3628-AP...All data processed
IGRJ17451-3022-AP...All data processed
IGRJ17454-2919-AP...All WISE detections are less than the minimum SNR...No data produced
IGRJ17497-2821-AP...All data processed
MAXIJ0637-430-AP...No double points for luminosity
MAXIJ1305-704-AP...No double points for luminosity
MAXIJ1348-630-AP...All data processed
MAXIJ1535-571-AP...All data processed
MAXIJ1543-564-AP...All data processed
MAXIJ1631-479-AP...All WISE detections have flux <=0...No data produced
MAXIJ1659-152-AP...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1803-298-AP...No double points for luminosity
MAXIJ1813-095-AP...All data processed
MAXIJ1820+070-AP...All data processed
MAXIJ1828-249-AP...No double points for luminosity
MAXIJ1836-194-AP...No double points for luminosity
SAXJ1711.6-3808-AP...All data processed
SAXJ1819.3-2525-AP...All MAXI observations do not meet the minimum SNR...No data produced
SLX1746-331-AP...No double points for luminosity
SwiftJ1357.2-0933-AP...All data processed
SwiftJ1539.2-6227-AP...No double points for luminosity
SwiftJ1658.2-4242-AP...All WISE detections have flux <=0...No data produced
SwiftJ174510.8-262411-AP...All data processed
SwiftJ174540.2-290005-AP...No double points for luminosity
SwiftJ1753.5-0127-AP...All data processed
SwiftJ1753.7-2544-AP...All data processed
SwiftJ1842.5-1124-AP...All WISE detections are less than the minimum SNR...No data produced
SwiftJ1910.2-0546-AP...All WISE detections have flux <=0...No data produced
XTEJ1118+480-AP...All MAXI observations do not meet the minimum SNR...No data produced
XTEJ1550-564-AP...All WISE detections have flux <=0...No data produced
XTEJ1650-500-AP...All WISE detections have flux <=0...No data produced
XTEJ1652-453-AP...All WISE detections have flux <=0...No data produced
XTEJ1720-318-AP...All WISE detections have flux <=0...No data produced
XTEJ1726-476-AP...All WISE detections are less than the minimum SNR...No data produced
XTEJ1748-288-AP...All data processed
XTEJ1752-223-AP...No double points for luminosity
XTEJ1755-324-AP...All WISE detections are less than the minimum SNR...No data produced
XTEJ1817-330-AP...All WISE detections have flux <=0...No data produced
XTEJ1818-245-AP...All WISE detections have flux <=0...No data produced
XTEJ1856+053-AP...All WISE detections have flux <=0...No data produced
XTEJ1859+226-AP...All MAXI observations do not meet the minimum SNR...No data produced
XTEJ2012+381-AP...All data processed
1H1659-487-DIFF...All data processed
3A0620-003-DIFF...All MAXI observations do not meet the minimum SNR...No data produced
3A1524-617-DIFF...All WISE detections are less than the minimum SNR...No data produced
4U1543-475-DIFF...All MAXI observations do not meet the minimum SNR...No data produced
4U1630-472-DIFF...All WISE detections are less than the minimum SNR...No data produced
4U1755-338-DIFF...All WISE detections are less than the minimum SNR...No data produced
AT2019wey-DIFF...All data processed
CenX-2-DIFF...All WISE detections are less than the minimum SNR...No data produced
EXO1846-031-DIFF...All WISE detections are less than the minimum SNR...No data produced
GROJ0422+32-DIFF...All WISE detections are less than the minimum SNR...No data produced
GROJ1655-40-DIFF...All WISE detections are less than the minimum SNR...No data produced
GRS1009-45-DIFF...All WISE detections are less than the minimum SNR...No data produced
GRS1124-684-DIFF...All WISE detections are less than the minimum SNR...No data produced
GRS1716-249-DIFF...All data processed
GRS1730-312-DIFF...No double points for luminosity
GRS1737-31-DIFF...No double points for luminosity
GRS1739-278-DIFF...All data processed
GRS1915+105-DIFF...All data processed
GS1354-64-DIFF...All data processed
GS1734-275-DIFF...All WISE detections are less than the minimum SNR...No data produced
GS2000+251-DIFF...All WISE detections are less than the minimum SNR...No data produced
GS2023+338-DIFF...No double points for luminosity
H1705-250-DIFF...All WISE detections are less than the minimum SNR...No data produced
H1743-322-DIFF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17091-3624-DIFF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17098-3628-DIFF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17451-3022-DIFF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17454-2919-DIFF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17497-2821-DIFF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ0637-430-DIFF...No double points for luminosity
MAXIJ1305-704-DIFF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1348-630-DIFF...All data processed
MAXIJ1535-571-DIFF...No double points for luminosity
MAXIJ1543-564-DIFF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1631-479-DIFF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1659-152-DIFF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1803-298-DIFF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1813-095-DIFF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1820+070-DIFF...All data processed
MAXIJ1828-249-DIFF...No double points for luminosity
MAXIJ1836-194-DIFF...All WISE detections are less than the minimum SNR...No data produced
SAXJ1711.6-3808-DIFF...All data processed
SAXJ1819.3-2525-DIFF...All MAXI observations do not meet the minimum SNR...No data produced
SLX1746-331-DIFF...All WISE detections are less than the minimum SNR...No data produced
SwiftJ1357.2-0933-DIFF...All data processed
SwiftJ1539.2-6227-DIFF...No double points for luminosity
SwiftJ1658.2-4242-DIFF...All WISE detections are less than the minimum SNR...No data produced
SwiftJ174510.8-262411-DIFF...All data processed
SwiftJ174540.2-290005-DIFF...All data processed
SwiftJ1753.5-0127-DIFF...No double points for luminosity
SwiftJ1753.7-2544-DIFF...All WISE detections are less than the minimum SNR...No data produced
SwiftJ1842.5-1124-DIFF...All WISE detections are less than the minimum SNR...No data produced
SwiftJ1910.2-0546-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1118+480-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1550-564-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1650-500-DIFF...All MAXI observations do not meet the minimum SNR...No data produced
XTEJ1652-453-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1720-318-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1726-476-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1748-288-DIFF...All data processed
XTEJ1752-223-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1755-324-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1817-330-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1818-245-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1856+053-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1859+226-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ2012+381-DIFF...All WISE detections are less than the minimum SNR...No data produced
1H1659-487-PSF...All data processed
3A0620-003-PSF...All MAXI observations do not meet the minimum SNR...No data produced
3A1524-617-PSF...All WISE detections are less than the minimum SNR...No data produced
4U1543-475-PSF...All MAXI observations do not meet the minimum SNR...No data produced
4U1630-472-PSF...All WISE detections are less than the minimum SNR...No data produced
4U1755-338-PSF...All WISE detections are less than the minimum SNR...No data produced
AT2019wey-PSF...All data processed
CenX-2-PSF...All WISE detections are less than the minimum SNR...No data produced
EXO1846-031-PSF...All data processed
GROJ0422+32-PSF...All WISE detections are less than the minimum SNR...No data produced
GROJ1655-40-PSF...All WISE detections are less than the minimum SNR...No data produced
GRS1009-45-PSF...All MAXI observations do not meet the minimum SNR...No data produced
GRS1124-684-PSF...All WISE detections are less than the minimum SNR...No data produced
GRS1716-249-PSF...All WISE detections are less than the minimum SNR...No data produced
GRS1730-312-PSF...No double points for luminosity
GRS1737-31-PSF...All data processed
GRS1739-278-PSF...All WISE detections are less than the minimum SNR...No data produced
GRS1915+105-PSF...All data processed
GS1354-64-PSF...All WISE detections are less than the minimum SNR...No data produced
GS1734-275-PSF...All WISE detections are less than the minimum SNR...No data produced
GS2000+251-PSF...All WISE detections are less than the minimum SNR...No data produced
GS2023+338-PSF...No double points for luminosity
H1705-250-PSF...All WISE detections are less than the minimum SNR...No data produced
H1743-322-PSF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17091-3624-PSF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17098-3628-PSF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17451-3022-PSF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17454-2919-PSF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17497-2821-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ0637-430-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1305-704-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1348-630-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1535-571-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1543-564-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1631-479-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1659-152-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1803-298-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1813-095-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1820+070-PSF...All data processed
MAXIJ1828-249-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1836-194-PSF...All WISE detections are less than the minimum SNR...No data produced
SAXJ1711.6-3808-PSF...All data processed
SAXJ1819.3-2525-PSF...All WISE detections are less than the minimum SNR...No data produced
SLX1746-331-PSF...All WISE detections are less than the minimum SNR...No data produced
SwiftJ1357.2-0933-PSF...All data processed
SwiftJ1539.2-6227-PSF...No double points for luminosity
SwiftJ1658.2-4242-PSF...All WISE detections are less than the minimum SNR...No data produced
SwiftJ174510.8-262411-PSF...No double points for luminosity
SwiftJ174540.2-290005-PSF...All data processed
SwiftJ1753.5-0127-PSF...No double points for luminosity
SwiftJ1753.7-2544-PSF...All WISE detections are less than the minimum SNR...No data produced
SwiftJ1842.5-1124-PSF...All WISE detections are less than the minimum SNR...No data produced
SwiftJ1910.2-0546-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1118+480-PSF...All MAXI observations do not meet the minimum SNR...No data produced
XTEJ1550-564-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1650-500-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1652-453-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1720-318-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1726-476-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1748-288-PSF...All data processed
XTEJ1752-223-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1755-324-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1817-330-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1818-245-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1856+053-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1859+226-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ2012+381-PSF...All WISE detections are less than the minimum SNR...No data produced


Session Start at 09/09/2023 00:44:47:

1H1659-487-AP...WISE file could not be loaded...No data produced
3A0620-003-AP...All MAXI observations do not meet the minimum SNR...No data produced
3A1524-617-AP...All WISE detections have flux <=0...No data produced
4U1543-475-AP...All MAXI observations do not meet the minimum SNR...No data produced
4U1630-472-AP...No double points for luminosity
4U1755-338-AP...All data processed
AT2019wey-AP...All data processed
CenX-2-AP...All data processed
EXO1846-031-AP...All data processed
GROJ0422+32-AP...All MAXI observations do not meet the minimum SNR...No data produced
GROJ1655-40-AP...All MAXI observations do not meet the minimum SNR...No data produced
GRS1009-45-AP...All MAXI observations do not meet the minimum SNR...No data produced
GRS1124-684-AP...All MAXI observations do not meet the minimum SNR...No data produced
GRS1716-249-AP...All data processed
GRS1730-312-AP...No double points for luminosity
GRS1737-31-AP...All data processed
GRS1739-278-AP...All WISE detections have flux <=0...No data produced
GRS1915+105-AP...All data processed
GS1354-64-AP...All data processed
GS1734-275-AP...All WISE detections have flux <=0...No data produced
GS2000+251-AP...All MAXI observations do not meet the minimum SNR...No data produced
GS2023+338-AP...No double points for luminosity
H1705-250-AP...No double points for luminosity
H1743-322-AP...All WISE detections have flux <=0...No data produced
IGRJ17091-3624-AP...No double points for luminosity
IGRJ17098-3628-AP...All data processed
IGRJ17451-3022-AP...All data processed
IGRJ17454-2919-AP...All WISE detections are less than the minimum SNR...No data produced
IGRJ17497-2821-AP...All data processed
MAXIJ0637-430-AP...No double points for luminosity
MAXIJ1305-704-AP...No double points for luminosity
MAXIJ1348-630-AP...All data processed
MAXIJ1535-571-AP...All data processed
MAXIJ1543-564-AP...All data processed
MAXIJ1631-479-AP...All WISE detections have flux <=0...No data produced
MAXIJ1659-152-AP...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1803-298-AP...No double points for luminosity
MAXIJ1813-095-AP...All data processed
MAXIJ1820+070-AP...All data processed
MAXIJ1828-249-AP...No double points for luminosity
MAXIJ1836-194-AP...No double points for luminosity
SAXJ1711.6-3808-AP...All data processed
SAXJ1819.3-2525-AP...All MAXI observations do not meet the minimum SNR...No data produced
SLX1746-331-AP...No double points for luminosity
SwiftJ1357.2-0933-AP...All data processed
SwiftJ1539.2-6227-AP...No double points for luminosity
SwiftJ1658.2-4242-AP...All WISE detections have flux <=0...No data produced
SwiftJ174510.8-262411-AP...All data processed
SwiftJ174540.2-290005-AP...No double points for luminosity
SwiftJ1753.5-0127-AP...All data processed
SwiftJ1753.7-2544-AP...All data processed
SwiftJ1842.5-1124-AP...All WISE detections are less than the minimum SNR...No data produced
SwiftJ1910.2-0546-AP...All WISE detections have flux <=0...No data produced
XTEJ1118+480-AP...All MAXI observations do not meet the minimum SNR...No data produced
XTEJ1550-564-AP...All WISE detections have flux <=0...No data produced
XTEJ1650-500-AP...All WISE detections have flux <=0...No data produced
XTEJ1652-453-AP...All WISE detections have flux <=0...No data produced
XTEJ1720-318-AP...All WISE detections have flux <=0...No data produced
XTEJ1726-476-AP...All WISE detections are less than the minimum SNR...No data produced
XTEJ1748-288-AP...All data processed
XTEJ1752-223-AP...No double points for luminosity
XTEJ1755-324-AP...All WISE detections are less than the minimum SNR...No data produced
XTEJ1817-330-AP...All WISE detections have flux <=0...No data produced
XTEJ1818-245-AP...All WISE detections have flux <=0...No data produced
XTEJ1856+053-AP...All WISE detections have flux <=0...No data produced
XTEJ1859+226-AP...All MAXI observations do not meet the minimum SNR...No data produced
XTEJ2012+381-AP...All data processed
1H1659-487-DIFF...All data processed
3A0620-003-DIFF...All MAXI observations do not meet the minimum SNR...No data produced
3A1524-617-DIFF...All WISE detections are less than the minimum SNR...No data produced
4U1543-475-DIFF...All MAXI observations do not meet the minimum SNR...No data produced
4U1630-472-DIFF...All WISE detections are less than the minimum SNR...No data produced
4U1755-338-DIFF...All WISE detections are less than the minimum SNR...No data produced
AT2019wey-DIFF...All data processed
CenX-2-DIFF...All WISE detections are less than the minimum SNR...No data produced
EXO1846-031-DIFF...All WISE detections are less than the minimum SNR...No data produced
GROJ0422+32-DIFF...All WISE detections are less than the minimum SNR...No data produced
GROJ1655-40-DIFF...All WISE detections are less than the minimum SNR...No data produced
GRS1009-45-DIFF...All WISE detections are less than the minimum SNR...No data produced
GRS1124-684-DIFF...All WISE detections are less than the minimum SNR...No data produced
GRS1716-249-DIFF...All data processed
GRS1730-312-DIFF...No double points for luminosity
GRS1737-31-DIFF...No double points for luminosity
GRS1739-278-DIFF...All data processed
GRS1915+105-DIFF...All data processed
GS1354-64-DIFF...All data processed
GS1734-275-DIFF...All WISE detections are less than the minimum SNR...No data produced
GS2000+251-DIFF...All WISE detections are less than the minimum SNR...No data produced
GS2023+338-DIFF...No double points for luminosity
H1705-250-DIFF...All WISE detections are less than the minimum SNR...No data produced
H1743-322-DIFF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17091-3624-DIFF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17098-3628-DIFF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17451-3022-DIFF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17454-2919-DIFF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17497-2821-DIFF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ0637-430-DIFF...No double points for luminosity
MAXIJ1305-704-DIFF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1348-630-DIFF...All data processed
MAXIJ1535-571-DIFF...No double points for luminosity
MAXIJ1543-564-DIFF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1631-479-DIFF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1659-152-DIFF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1803-298-DIFF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1813-095-DIFF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1820+070-DIFF...All data processed
MAXIJ1828-249-DIFF...No double points for luminosity
MAXIJ1836-194-DIFF...All WISE detections are less than the minimum SNR...No data produced
SAXJ1711.6-3808-DIFF...All data processed
SAXJ1819.3-2525-DIFF...All MAXI observations do not meet the minimum SNR...No data produced
SLX1746-331-DIFF...All WISE detections are less than the minimum SNR...No data produced
SwiftJ1357.2-0933-DIFF...All data processed
SwiftJ1539.2-6227-DIFF...No double points for luminosity
SwiftJ1658.2-4242-DIFF...All WISE detections are less than the minimum SNR...No data produced
SwiftJ174510.8-262411-DIFF...All data processed
SwiftJ174540.2-290005-DIFF...All data processed
SwiftJ1753.5-0127-DIFF...No double points for luminosity
SwiftJ1753.7-2544-DIFF...All WISE detections are less than the minimum SNR...No data produced
SwiftJ1842.5-1124-DIFF...All WISE detections are less than the minimum SNR...No data produced
SwiftJ1910.2-0546-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1118+480-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1550-564-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1650-500-DIFF...All MAXI observations do not meet the minimum SNR...No data produced
XTEJ1652-453-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1720-318-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1726-476-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1748-288-DIFF...All data processed
XTEJ1752-223-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1755-324-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1817-330-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1818-245-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1856+053-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1859+226-DIFF...All WISE detections are less than the minimum SNR...No data produced
XTEJ2012+381-DIFF...All WISE detections are less than the minimum SNR...No data produced
1H1659-487-PSF...All data processed
3A0620-003-PSF...All MAXI observations do not meet the minimum SNR...No data produced
3A1524-617-PSF...All WISE detections are less than the minimum SNR...No data produced
4U1543-475-PSF...All MAXI observations do not meet the minimum SNR...No data produced
4U1630-472-PSF...All WISE detections are less than the minimum SNR...No data produced
4U1755-338-PSF...All WISE detections are less than the minimum SNR...No data produced
AT2019wey-PSF...All data processed
CenX-2-PSF...All WISE detections are less than the minimum SNR...No data produced
EXO1846-031-PSF...All data processed
GROJ0422+32-PSF...All WISE detections are less than the minimum SNR...No data produced
GROJ1655-40-PSF...All WISE detections are less than the minimum SNR...No data produced
GRS1009-45-PSF...All MAXI observations do not meet the minimum SNR...No data produced
GRS1124-684-PSF...All WISE detections are less than the minimum SNR...No data produced
GRS1716-249-PSF...All WISE detections are less than the minimum SNR...No data produced
GRS1730-312-PSF...No double points for luminosity
GRS1737-31-PSF...All data processed
GRS1739-278-PSF...All WISE detections are less than the minimum SNR...No data produced
GRS1915+105-PSF...All data processed
GS1354-64-PSF...All WISE detections are less than the minimum SNR...No data produced
GS1734-275-PSF...All WISE detections are less than the minimum SNR...No data produced
GS2000+251-PSF...All WISE detections are less than the minimum SNR...No data produced
GS2023+338-PSF...No double points for luminosity
H1705-250-PSF...All WISE detections are less than the minimum SNR...No data produced
H1743-322-PSF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17091-3624-PSF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17098-3628-PSF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17451-3022-PSF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17454-2919-PSF...All WISE detections are less than the minimum SNR...No data produced
IGRJ17497-2821-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ0637-430-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1305-704-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1348-630-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1535-571-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1543-564-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1631-479-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1659-152-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1803-298-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1813-095-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1820+070-PSF...All data processed
MAXIJ1828-249-PSF...All WISE detections are less than the minimum SNR...No data produced
MAXIJ1836-194-PSF...All WISE detections are less than the minimum SNR...No data produced
SAXJ1711.6-3808-PSF...All data processed
SAXJ1819.3-2525-PSF...All WISE detections are less than the minimum SNR...No data produced
SLX1746-331-PSF...All WISE detections are less than the minimum SNR...No data produced
SwiftJ1357.2-0933-PSF...All data processed
SwiftJ1539.2-6227-PSF...No double points for luminosity
SwiftJ1658.2-4242-PSF...All WISE detections are less than the minimum SNR...No data produced
SwiftJ174510.8-262411-PSF...No double points for luminosity
SwiftJ174540.2-290005-PSF...All data processed
SwiftJ1753.5-0127-PSF...No double points for luminosity
SwiftJ1753.7-2544-PSF...All WISE detections are less than the minimum SNR...No data produced
SwiftJ1842.5-1124-PSF...All WISE detections are less than the minimum SNR...No data produced
SwiftJ1910.2-0546-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1118+480-PSF...All MAXI observations do not meet the minimum SNR...No data produced
XTEJ1550-564-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1650-500-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1652-453-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1720-318-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1726-476-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1748-288-PSF...All data processed
XTEJ1752-223-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1755-324-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1817-330-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1818-245-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1856+053-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ1859+226-PSF...All WISE detections are less than the minimum SNR...No data produced
XTEJ2012+381-PSF...All WISE detections are less than the minimum SNR...No data produced


Session Start at 09/09/2023 00:58:20:

4U1755-338-AP...All data processed
AT2019wey-PSF...All data processed
EXO1846-031-PSF...All data processed
GRS1716-249-DIFF...All data processed
GRS1739-278-DIFF...All data processed
GRS1915+105-PSF...All data processed
GS1354-64-DIFF...All data processed
MAXIJ1543-564-AP...All data processed
MAXIJ1820+070-PSF...All data processed
SwiftJ1357.2-0933-PSF...All data processed
SwiftJ174510.8-262411-DIFF...All data processed
SwiftJ1753.5-0127-AP...All data processed


Session Start at 09/09/2023 00:58:41:

4U1755-338-AP...All data processed
AT2019wey-PSF...All data processed
EXO1846-031-PSF...All data processed
GRS1716-249-DIFF...All data processed
GRS1739-278-DIFF...All data processed
GRS1915+105-PSF...All data processed
GS1354-64-DIFF...All data processed
MAXIJ1543-564-AP...All data processed
MAXIJ1820+070-PSF...All data processed
SwiftJ1357.2-0933-PSF...All data processed
SwiftJ174510.8-262411-DIFF...All data processed
SwiftJ1753.5-0127-AP...All data processed


Session Start at 09/09/2023 09:19:22:

4U1755-338-AP...All data processed
AT2019wey-PSF...All data processed
EXO1846-031-PSF...All data processed
GRS1716-249-DIFF...All data processed
GRS1739-278-DIFF...All data processed
GRS1915+105-PSF...All data processed
GS1354-64-DIFF...All data processed
MAXIJ1543-564-AP...All data processed
MAXIJ1820+070-PSF...All data processed
SwiftJ1357.2-0933-PSF...All data processed
SwiftJ174510.8-262411-DIFF...All data processed
SwiftJ1753.5-0127-AP...All data processed


Session Start at 10/09/2023 13:11:41:

4U1755-338-AP...All data processed
AT2019wey-PSF...All data processed
EXO1846-031-PSF...All data processed
GRS1716-249-DIFF...All data processed
GRS1739-278-DIFF...All data processed
GRS1915+105-PSF...All data processed
GS1354-64-DIFF...All data processed
MAXIJ1543-564-AP...All data processed
MAXIJ1820+070-PSF...All data processed
SwiftJ1357.2-0933-PSF...All data processed
SwiftJ174510.8-262411-DIFF...All data processed
SwiftJ1753.5-0127-AP...All data processed


Session Start at 10/09/2023 13:12:35:

4U1755-338-AP...All data processed
AT2019wey-PSF...All data processed
EXO1846-031-PSF...All data processed
GRS1716-249-DIFF...All data processed
GRS1739-278-DIFF...All data processed
GRS1915+105-PSF...All data processed
GS1354-64-DIFF...All data processed
MAXIJ1543-564-AP...All data processed
MAXIJ1820+070-PSF...All data processed
SwiftJ1357.2-0933-PSF...All data processed
SwiftJ174510.8-262411-DIFF...All data processed
SwiftJ1753.5-0127-AP...All data processed


==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
